Progressive Differentiable Architecture Search: Bridging the Depth Gap between Search and Evaluation

Recently, differentiable search methods have made major progress in reducing the computational costs of neural architecture search. However, these approaches often report lower accuracy in evaluating the searched architecture or transferring it to another dataset. This is arguably due to the large gap between the architecture depths in search and evaluation scenarios. In this paper, we present an efficient algorithm which allows the depth of searched architectures to grow gradually during the training procedure. This brings two issues, namely, heavier computational overheads and weaker search stability, which we solve using search space approximation and regularization, respectively. With a significantly reduced search time (~7 hours on a single GPU), our approach achieves state-of-the-art performance on both the proxy dataset (CIFAR10 or CIFAR100) and the target dataset (ImageNet). Code is available at https://github.com/chenxin061/pdarts.

==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> notes.txt <==
NAS is useful -->Many Work Searched on. Search the whole network. ºÍSearch constructional cells¡£(Search space reduction)¡£Ä¿Ç°±È½ÏÖ÷Á÷ÊÇÈý´óÀà·½·¨£¬ ËµDifferentialable·½·¨ºÃ£¬Ê¡Ê±¼ä£¬µ«ÊÇÆäËùÐèµÄÏÔ´æ½Ï´óµ¼ÖÂÁËÆäÖ»ÄÜËÑË÷Ò»¸öÐ¡µÄÍøÂç£¬È»ºóÍ¨¹ý¶ÑµþcellÊýÁ¿ºÍwiden±ä³ÉÒ»¸ö´óµÄÍøÂç¡£ArgueÖÐ¼äÓÐÒ»¸öGAP £¬ÕâÆªÎÄÕÂÌá³öÒ»¸öPrograssively reduce Search space and enlarge network depth and width to make the search and evaluation network closer. 
